Uncovering Temporal Context for Video Question and Answering

In this work, we introduce Video Question Answering in temporal domain to infer the past, describe the present and predict the future. We present an encoder-decoder approach using Recurrent Neural Networks to learn temporal structures of videos and introduce a dual-channel ranking loss to answer multiple-choice questions. We explore approaches for finer understanding of video content using question form of "fill-in-the-blank", and managed to collect 109,895 video clips with duration over 1,000 hours from TACoS, MPII-MD, MEDTest 14 datasets, while the corresponding 390,744 questions are generated from annotations. Extensive experiments demonstrate that our approach significantly outperforms the compared baselines.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> qa.txt <==
CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


000 
054 
001 
055 
002 
056 
003 
057

Temporal Context Reasoning in videos: A Question-Answering based method 

004 
058 
005 
059 
006 
060

Anonymous CVPR submission 

007 
061 
008 
062 
009 
Paper ID **** 063 


010 


011 


012 
Abstract 
013 


014 
As valuable domain knowledge and unwritten common015 
sense are embedded in videos, temporal context reason016 
ing is important for visual understanding and knowledge 
017 
discovering. In this work, we introduce tasks of describ018 
ing the past, present and predicting the future for context 
019 
learning, where each task is in the form of multiple-choice 
020 
question-answering. For context reasoning, we present a vi021 
sual model based on an encoder-decoder framework using 
022 
Recurrent Neural Networks which learns to represent past 
023 
and future in a natural way. For answering multiple choice 
024 
questions, we propose a novel ranking loss objective com025 
bining sentence and phrase descriptions. We validate our 
026 
method on a large dataset with 109,895 videos clips over 
027 
1,000 hours duration collecting from TACoS, MPII-MD, 
028 
MEDTEST 14, while the corresponding 390,744 questions 
029 
are automatically generated from annotations and candi030 
date answers are carefully chosen with two different levels 
031 
of difficulty. We then evaluate our visual model and loss 
032 
function on this dataset and the experiments yield convinc033 
ing result. 

034 


035 


036 
1. Introduction 

037 
038 
There has been tremendous research on developing al039 
gorithms to recognize and detect objects in images [?, ?, ?], 
040 
and human actions in videos [?, ?, ?]. Recognition is impor041 
tant, however, to make more intelligent machines, reasoning 
042 
is a must. For simple scenarios, humans can easily infer 
043 
what others have done, and predict what would one do in 
044 
the near future, for example, when a man slices cucumbers 
045 
on a cutting board, we can make a prediction that he is go046 
ing to put them on a plate, and also guess that he should take 
047 
out a knife from somewhere (Figure 1). Reasoning tempo048 
ral context across video frames is also essential for machine 
049 
to learn and understand human activities, commonsense and 
050 
domain knowledge which are mostly unwritten but recored. 
051 
052 
In this work, we introduce tasks of reasoning across 
053 
video frames, which are inferring the past, describing the 

064 
065 
066 
067 
068 
069 
070 
071 
072 
073 
074 
075 
076 
077 
078 
079 
080 
081 
082 
083 
084 
085 


Figure 1. Example: QA about cooking procedures. For all three 086 
tasks, the given video clip is the middle one. And in task 2 and 087 
task 3, one has to answer questions about past and future clips. 088 



089 


090 
present, and anticipating the future. Compared with human 091 
action recognition which aims at recognizing actions, for 092 
example, playing basketball, our introduced tasks requires 093 
more fine-grained structures, such as actions like jumping 094 
shot, dunking, objects like basketball, furthermore, infer-095 
ring previous and next scene of someone scoring is also re-096 
quired. But how to correctly evaluate machineÕs ability of 097 
reasoning? Like most recognition tasks which create a large 098 
label set and artificially assign single label or multiple labels 099 
to clips, one simplest idea would be changing the task to a 100 
classification problem. However, it is not scalable to man-101 
ually define discrete classes as visual world is complex and 102 
objects or actions are related. We thus propose a novel and 103 
flexible method which asks questions about present, past 104 
and future. Concretely, the tasks are defined as: given a 105 
video clip and a question with blanks, choose the best an-106 
swer from a list of candidates to fill the blanks which then 107 


1 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


108 
109 
110 
111 
112 
113 
114 
115 
116 
117 
118 
119 
120 
121 
122 
123 
124 
125 
126 
127 
128 
129 
130 
131 
132 
133 
134 
135 
136 
137 
138 
139 
140 
141 
142 
143 
144 
145 
146 
147 
148 
149 
150 
151 
152 
153 
154 
155 
156 
157 
158 
159 
160 
161 


forms the best suitable description for the given clip, its past 
or future (Figure 1). We argue our approach has three advantages.
 Firstly, we avoids to create large number of labels
 by embedding visual feature to semantic space. Secondly,
 unlike video captioning tasks [?, ?] which generate a 
generic and single description for video clip, we ask more 
fine-grained questions, for example, objects in the scene, 
peopleÕs behaviour and specific actions. Multiple questions 
can be applied on single clip each focusing on different 
objects or actions. Thirdly, our multiple-choice method is 
easier to evaluate than freestyle question-answering and the 
difficulty of answering questions can be adjusted by choosing
 candidate answers carefully. 

As to reason video context, we introduce an encoder-
decoder framework based on Gated Recurrent Unit (GRU). 
The encoder goes through a sequence of frames, and encode
 them into a fixed length vector. Then the decoder 
takes over the representation and generate another target sequence
 which reconstructs the given sequence, previous or 
future ones. Thus, the vector generated by the encoder can 
be regarded as a good representation for the target sequence. 
Note that the model can be learned in a unsupervised way, 
and we demonstrate that this simple method performs well 
on modeling temporal structures for video data. 

When it comes to answer questions, we collect a new 
dataset with over 100,000 videos clips from TACoS, MPIIMD,
 MEDTEST 14, which cover videos in cooking scenario,
 realistic movies and daily human activities. We generate
 about 400,000 templates with more than 1 million candidate
 answers. We also propose a ranking loss function 
which aims at answering questions conditioned on visual 
context and leverages sentence and phrase level representations.
 

In summary, our contributions are three-fold: 

(1) We introduce a new task to reason temporal context
 of videos for better visual understanding. And we propose
 an encoder-decoder framework which explore temporal
 structures in a natural and unsupervised way. 
(2) We use a novel and straightforward multiple-choice 
question-answering method for evaluation of context reasoning.
 We thus collect a large dataset of more than 400,000 
questions to validate the effectiveness of our approach. 
(3) To answer multiple-choice questions, we also introduce
 a ranking loss objective leveraging sentence and 
phrase level representations. Our experiments show that our 
method outperforms sentence only and phrase only baselines
 and yield convincing result. 
2. Related Work 
Neural networks in visual domain. Convolutional 
Neural Networks (CNNs) [?, ?] have recently emerged as 
powerful models for object classification and detection [?]. 
As for video analysis tasks, Simonyan & Zisserman [?] 

combine RGB and optical flow networks, and Tran et al. 
[?] propose a 3D convolutional net which captures temporal 
dynamics in video clips. Xu et al.[?] also found that VLAD 
encoding on CNN features is much better than simple averaging
 pooling of each frame feature. Recently, a general sequence
 to sequence framework was introduced by Sutskever 
et al. [?] which uses an RNN to encode a sequence of input 
into a unique fixed length vector, then another RNN takes 
the encoded vector and decode it into a sequence of output. 
Srivastava et al. [?] extend this framework to model video 
frames and propose a composite model for feature learning. 

Captioning and question-answering: There are increasing
 interests in the field of multimodal learning for 
both natural language and vision [?, ?, ?, ?, ?, ?]. Captioning
 is one of the most popular task among them, and RNN 
especially Long Short-Term Memory (LSTM) is heavily 
used to automatically generate a sequence of words. Also 
attention mechanism [?] is adopted in [?, ?] which learns 
weights automatically. However, captioning task only generates
 a generic description for entire image or video clip. 
Furthermore it is difficult to evaluate the quality of generated
 sentences and it is still an open research problem 
of designing new metric which is closer to human judgement
 [?, ?]. We instead focus on more fine-grained descriptions
 in video context, and our method is straightforward 
to evaluate in multiple-choice form. Recently, a bunch of 
QA datasets and systems have been developed on images 
[?, ?, ?, ?] and text [?, ?, ?]. Ren et al. [?] use a fixed 
length answer with only one word for answering questions 
about images. Gao et al. [?] use a more complex dataset 
with freestyle multilingual question-answer pairs, however 
it is hard to evaluate the answers, usually human judges are 
needed. Lin et al. [?] introduce an interesting multi-choice 
fill-in-the-blank question-answering task on abstract scene, 
and Yu et al. [?] apply the task on natural images with various
 templates. Images are good sources for recognizing objects,
 however, it is hard to learn complex human behaviour 
and domain knowledge on static scene. Videos, instead, 
consisting of sequence of frames, have much richer visual 
information and more complex semantic meanings. In this 
work, we focus on reasoning temporal context in videos. 

Video Question-Answering and temporal context reasoning
 To our knowledge, the only recent work on video-
based query answering are Tu et al. [?] who built a query 
answering system based on a joint parse graph from text and 
videos. However, they constrain the model on surveillance 
video. In this work, we propose a methodology for creating 
real-world, large-scale supervised dataset with videos from 
cooking scenario, movies, Youtube and develop a novel 
framework for visual understanding with dynamic temporal 
structure. For temporal context learning, activity forecasting
 has been studied in [?, ?]. To predict the future activities,
 Vondrick et al. [?] propose to use a regression network 

162 
163 
164 
165 
166 
167 
168 
169 
170 
171 
172 
173 
174 
175 
176 
177 
178 
179 
180 
181 
182 
183 
184 
185 
186 
187 
188 
189 
190 
191 
192 
193 
194 
195 
196 
197 
198 
199 
200 
201 
202 
203 
204 
205 
206 
207 
208 
209 
210 
211 
212 
213 
214 
215 


2 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


216 
and forecast limited categories of actions and objects. How217 
ever, we use the more flexible encoder-decoder framework 
218 
and a multiple-choice QA method is applied which goes be219 
yond recognition. 

220 


221 
3. Dataset collection and tasks definitions 

222 
223 
The goal of our work is to present the task of temporal 
224 
context reasoning in video with the form of multiple-choice 
225 
QA. We first describe our dataset collections and the way to 
226 
automatically generate templates questions in Section 3.1. 
227 
Tasks definition and dataset analysis would be discussed in 
228 
Section 3.2. 
229 


3.1. Dataset Design and QA pairs generation 
230 


231 
We in total collect over 100,000 videos and 400,000 
232 
questions. QA pairs are generated from existing datasets in 
233 
different domains, from cooking, movie to daily life videos. 

234 
235 
1. TACoS Multi-Level [?], a dataset provides multiple 
236 
sentence descriptions in fine-grained level while re237 
stricting to cooking scenario. It consists of 127 long 
238 
videos with total 18,227 annotations. 

239 


240 
2. MPII-MD [?], collected from DVD movies where 
241 
descriptions are generated from movie scripts with 
242 
68,375 clips and one annotation on average for each 
243 
clip. 

244 
3. TRECVID MEDTest 14 [?], a complex event dataset 
245 
with about 1,300 hours in duration. It is dataset with 
246 
long video duration, and the annotation can be re247 
garded as a coarse high-level summarization compared 

248 


with TACoS and MPII-MD dataset. 

249 
250 
We first use Stanford Parser [?] to get syntactic struc251 
tures of original video descriptions. We divide the ques252 
tions into three categories, nouns (objects, numbers, food, 
253 
animals), verbs (actions) and phrases. Thus, templates are 
254 
generated from noun phrases (NP) and verb phrases (VP). 
255 
During template generation, we currently eliminate preposi256 
tional phrases as most of them are subjective. We use Word257 
Net [?], and NLTK [?] package to identify words categories 
258 
and choose a set of categories shown in Figure 3. We also 
259 
visualize each category in Figure 2, and it shows that ac260 
tions and objects can be clearly separated. We now discuss 
261 
about the way to filter candidates answers. 
262 
We designed two different levels of difficulty in answer263 
ing questions by carefully switching candidate similarities. 
264 
For easy candidate pairs, we randomly choose three dis265 
tractors from same category in the same dataset. Common 
266 
stop words like ÒpersonÓ, ÒmanÓ are filtered in advance and 
267 
words with frequency less than 10 are filtered as well. As 
268 
for hard pairs, based on the observation that video clips in 
269 
the same dataset can also be in totally different scene, like 


270 
271 
272 
273 
274 
275 
276 
277 
278 
279 
280 
281 
282 
283 
284 
285 


Figure 2. Visualization of each categories. 286 
287 
288 
MPII-MD and MEDTest 14 dataset, we thus select the hard 289 
negative candidates from similar descriptions. In addition, 290 
we use annotations from MSCOCO [?], Flickr30K [?] and 291 
Flickr8K [?] as sources for similarity search. We first parse 292 
the annotations using the way described above and gath-293 
ering about 8,000 phrases in total with average length of 294 


2. And after getting the syntactic structures, we further fil-295 
ter by using word2vec [?] to calculate the nearest phrases 296 
where distance is measured by cosine similarity (following 297 
[?, ?] we simply average 300 dimensional word2vec vectors 298 
for each word in a phrase). As candidate answer might be 299 
ambiguous to the correct answer, we set a similarity thresh-300 
old, and then select 10 of them as the final candidates. 301 
302 


3.2. Tasks definitions 
303 


Besides describing the current clip, we propose another 304 
two tasks which are inferring the past and anticipating the 305 
future. In the task of describing the present, we use all three 306 
datasets for evaluation. As to the other two tasks, we per-307 
form experiments on TACoS and MPII-MD dataset as they 308 
are annotated in fine-grained clips. Each time given a video 309 
clip, questions about the given clip, the last clip and next 310 
clip need to be answered. Note that for tasks of describing 311 
the past and future, only current clip is given and it has to 312 
reason the context based the given clip. We restrict the past 313 
and future to be not too far from the current clip and typi-314 
cally we choose the clip right before or after the given one, 315 


316

and the interval is less than 10 seconds. 

We create three splits for each datasets, Table 1 
317 
318 


4. Approach 
319 
320 


Overview. To answer questions about present, past and 321 
future, we first introduce an encoder-decoder framework to 322 
represent contexts. We then map the visual representation 323 


3 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


Actions Objects Phrases 

325 
Train 
326 
TACoS Val 
Test 

327 


Train 

328 


MPII-MD Val 
329 
Test 
330 


Train 
MEDTest 14 Val 


331 


Test 

332 
333 
Table 1. Categories for each split 
334 
335 
336 
337 
338 
339 
340 
341 
342 
343 
344 
345 
346 
347 
348 
349 
350 
351 
352 
353 
354 



355 
356 
Figure 3. Example QA pairs for each category of two levels. 
357 


358 


359 
to semantic embedding space and learn to rank the correct 
360 
answer with higher score. 

361 


4.1. Learning to represent video sequences 
362 
363 
In this section, we describe our model of learning tem364 
poral context. We present an encoder-decoder framework 
365 
using Gated Recurrent Unit (GRU). Compared with Long 
366 
Short-Term Memory (LSTM) [?], GRU is conceptually 
367 
simpler with only two gates and no require for cell, while 
368 
the performance on sequence modeling task [?] is as well as 
369 
LSTM. Note that we trained our model with LSTM as well, 
370 
but performs worse than GRU. 
371 
Gated Recurrent Unit Let f1;f2:::, 
fN 
be the frames 

ii 
i 


372 
in video vi, where N 
is the number of frames sampled from 
373 
the video. At each step t, the encoder generates a hidden 
374 
state ht, which can be regarded as the representation of 

i

375 
sequence fi 
1;fi 
2:::, 
fi
t 
. Thus the state of hN 
encodes the 

i 


376 
whole sequence of frames. To encode a sequence i, fol377 
lowing [?], we use the following iterations (dropping the 

378 
379 
380 
381 
382 
383 
384 
385 
386 
387 
388 
389 
390 
391 
392 
393 
394 
395 
396 
397 
398 
399 
400 
401 
402 
403 
404 


r 
t 
= 
(Wxrx 
t 
+ 
Whrht..1) 
405 
tt 
406 


z 
= 
(Wxzx 
+ 
Whzht..1) 


(1) 407 
t



ht 
= 
tanh(W
t 
. 
ht..1))

xhx 
+ 
Whh(r 
408 
ht 
= 
(1 
. 
z 
t) 
. 
ht..1 
+ 
z 
t 
. 
ht 
409 


410 


t 
t

where xt 
is the input, ris the reset gate, zis the update 411

i 
i 


gate, ht 
is the proposed state and . 
is element-wise mul-412

i 


tiplication. For decoder, we use the same architecture as 413 
the encoder, but its hidden state of h0 
is initialized with the 414 
hidden state of last step in the encoder. Similar to [?], we 415 
construct our GRU encoder-decoder model (Figure 4). Be-416 
sides reconstructing the input frames, we also train another 417 
two models which are asked to construct the past frames 418 
(Figure 4 bottom) and future frames (Figure 4 top) respec-419 
tively. Our proposed models are capable of learning good 420 
features as the network is optimized by minimizing the re-421 
construction error, and to conduct good reconstruction, the 422 
representation passed to decoder should retain high level ab-423 
straction of the target sequence. Note that our three models 424 
are learned separately, while encoder and decoder weights 425 
are not shared across models. 426 


Training We first train the encoder-decoder model in 427 
an unsupervised way using videos collected from a subset 428 
of MED dataset (exclude MEDTEST13 and MEDTEST14 429 
videos) which consists of 35805 videos with duration of 430 
over 1300 hours. And the reason to choose MED as a 431 


Figure 4. Our autoencoder model: In each task, the last state of encoder 
is passed to different decoder. 

subscript i): 


4 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


432 
source for temporal context learning is that unlike short 
433 
clips, videos in MED have much longer duration, contain434 
ing complex and profound events, actions and objects for 
435 
learning. We collect data apart from our target task dataset 
436 
as to learn more powerful model and practically, it is dif


437 


ficult to train a model from scratch in a small dataset like 
438 
TACoS with only 128 cooking videos. As videos are of 
439 
high correlations in short-range, we sample frames at the 
440 
rate of 1fps and the set the unroll length T of 30 for present 
441 
model (Model I), 15 for both past model (Model II) and fu442 
ture model (Model III). 
443 
As to the input to RNN model, we use ConvNets features 
444 
extracted from GoogLeNet [?] with Batch Normalization 
445 
[?] of dimension 1024 which was trained from scratch with 
446 
ImageNet 2012 dataset [?] and we keep ConvNets part fixed 
447 
during RNN training. 
448 
We now explain our network structures and training pro


449 


cess in detail. As three models are trained with the same 
450 
hyperparameters, we take Model I as an example. In our 
451 
case, reconstruction error is measured by L2 distance be452 
tween predicted representation and the ground truth. We 
453 
also reverse the target sequences in reconstructing scenario 
454 
as it can look at closer relations [?]. We set the size of GRU 
455 
unit to 1024 and two layers are stacked. Our decoders are 
456 
conditioned on the inputs, additionally, we add linear trans457 
formation layers with dimension 1024 at input and output 
458 
(only in decoder) . Besides, following [?], we also apply 
459 
dropout regularization of 0.5 at input layer and connections 
460 
between first layer and second layer, We initialized h0 
for461 
encoder with zeros, while weights in input transformation 
462 
layer are initialized with a uniform distribution in [-0.01, 
463 
0.01] and recurrent weights are with uniform distribution in 
464 
[-0.05, 0.05]. We set minibatch size to 64 and clip gradi465 
ent element-wise at 1e-4. Clips from different videos are 
466 
sampled in each minibatch. The network is optimized end467 
to-end by RMSProp [?], which scales the gradient by a run468 
ning average of gradient norm. The model is trained by 

469 



486 
487 
488 
489 
490 
491 
492 
493 
494 
495 
496 
497 
498 
499 
500 
501 
502 


Figure 5. Our ranking loss objective 
503 
504 
505 


ferent tasks. We utilize this model to encode sentences. 

506 


We first formulate the problem of multiple choice 

507 


question-answering. Given N 
questions with blanks to


508 


gether with corresponding videos, and K 
candidate an


509 


swers for each question, we denote each question as qi;i 
. 


510 


1, 
:::, 
N, candidate answers for question qi 
as cij;j 
. 


511 


g

1, 
:::K 
and the ground truth for question qi 
as cwith index 

i 
512 
jg. For each question qi, let sij 
be the sentence formed by 

i 
513 
filling the blank of question qi 
with candidate cij 
. For ex


514 


ample, filling in template of ÒA/An climbs a treeÓ shown 

515 


in Figure 3 with candidate ÒmonkeyÓ, we can form the sen


516 


tence of ÒA monkey climbs a treeÓ. 

517 


Given qi, we introduce a ranking loss that is trained to 

518 


produce higher similarity for the visual context and repre


519 


sentation vector of the correct answer cg 
than other distrac


i 
520 
tors cij 
;j 
6(Figure 5):

= 
jg 


i 
521 


522 


(0. 
+ 
(1 
. 
0)) 
(2) 523

Torch library [?] on K20 GPU and it takes about one day to 
vj2K;j6

=j

g
i 


converge. 

471 
525

where

Inference At inference time, we feed the ConvNets fea


472 
526

tures extracted from GoogLeNet to the encoder, while de-. 
= 
max(0;. 
. 
(Wvsvi)T 
Wsvsij

+(Wvsvi)T 
Wsvsij);
gi

coder is not used at this stage. For each video clip, we ini


. 
= 
max(0;. 
. 
(Wvpvi)T 
Wpvpij

+(Wvpvi)T 
Wpvpij)
tialized h0 
to zeros, and pass the current hidden state to the 

gi

next step until last input. We then average hidden states at 

and 0 
. 
[0, 
1], vi 
is the vector learning from our GRU 

each step as the final representation. 

autoencoder model representing the video clip i, sij 
is the 

478 


4.2. Learning to represent sentences and the objec479 


tive 

480 
481 
Kiros et al. [?] recently propose the skip-thought vec482 
tor to encode sentences. The model uses a encoder RNN 
483 
to encode a sequence of words and another two decoder 
484 
RNNs are asked the to reconstruct the previous sentences 
485 
and next sentences. The model performs well on many dif


skip-thought vector for description sij 
, pij 
is the average of 532 
word2vec vectors for each word in candidate cij. Wvs 
and 533 
Wvp 
are transformations mapping visual representation to 534 
semantic joint space. While Wsv 
and Wpv 
transforms the 535 
semantic representation. Note that Wxx 
can linear transfor-536 
mation or multi-layer neural networks with hidden unit. 537 


Training: For sampling false terms, we randomly pick 538 
from negative candidates and following [?], we stop after 539 


5 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


540 
541 
542 
543 
544 
545 
546 
547 
548 
549 
550 


Dataset Splits CCA Our objective 
TACoS 
split 1 
split 2 
split 3 
average 
MPII-MD 
split 1 
split 2 
split 3 
average 
36.2% 
42.9% 
45.7% 
41.6% 
74.0% 
69.3% 
71.0% 
71.4% 
MEDTEST14 
split 1 
split 2 
split 3 
average 

551 


Table 2. Comparison our objective with CCA on present easy task. 

552 
553 
554 


first margin-violating term was found. We also add addi


555 


tional L2 normalization after each embedding layer to make 

556 


sure during similarity calculation each component has unit 

557 


norm. We choose the sentence embedding dimension to be 

558 


500 and phrase embedding to be 300. The model is trained 

559 


by stochastic gradient descent by simply setting the learning 

560 


rate to be 0.01 and momentum with 0.9. And in practice, we 

561 


set the . 
and . 
to 0.2, and 0 
is cross-validated in held-out 

562 


validation set. 
563 
Inference: We learned weight of transformations at 

564 


training stage and at inference time, we calculate the fol


565 


lowing score for each candidate, 

566 
567 


score 
= 
0(Wvsvi)T 
Wsvsij 
+ 
(1 
. 
0)(Wvpvi)T 
Wpvsij

568 


(3)
569 


and candidate with the highest score would be our answer. 

570 
571 


572 
5. Experiments 
573 


5.1. Evaluation of describing the present 
574 
575 
We first evaluate our model in the task of describing the 
576 
present. We demonstrate the effectiveness of our objective 
577 
by comparing with CCA and show our encoder model out578 
perform averaging ConvNets features. 

579 
Our loss function improves performance. We compare 
580 
our ranking approach with Canonical Correlation Analysis 
581 
(CCA) which computes the directions of maximal corre582 
lation between a pair of multi-dimensional variables. For 
583 
visual representations, we average frame level features ex584 
tracted from last fully connected layer of GoogLeNet. For 
585 
CCA, we trained two embeddings separately. The first CCA 
586 
maps the sentence descriptions to the visual semantic join587 
embedding space and the second one maps the answer. In 
588 
order to answer multiple-choice questions, we embed each 
589 
candidates and select the answer which is most similar to 
590 
the video clip by Equation 3. We conduct cross validation 
591 
on choosing the weight of two embeddings. Note that this 
592 
weight embedding methods is a strong baseline. For the 
593 
training transformation layers of our model with ranking 


594 
595 
596 
597 
598 
599 
600 
601 
602 
603

Figure 6. Comparison of different 0 


604 
605 
606 
607 
608 
609 
610 
611 
612 
613 
614 
615 
616 
617 
618 



Figure 7. An example of leveraging sentence and phrase weight 

619 
620 
621 


objective, we choose the model perform the best results on 

622 


validation data. 

623 


We compare CCA with our objective in the task of de


624 


scribing the present for easy setting and the results are 

625 


shown in Table 2. As we can see, our objective outperforms 

626 


CCA with a large margin. We believe it is because CCA 

627 


eliminates negative terms during training, and as multiple


628 


choice question-answering is required to select an answer 

629 


from candidates at testing time, ranking loss is more suit


630 


able for modeling the problem. 

631 


Analysis of sentence and phrase weight. We lever-632 
age semantic meanings of sentences and phrases, here we 633 
demonstrate how could leveraging two levels of representa-634 
tion help answer questions. In Figure 7, we show a simple 635 
case where ÒA man dribbles a basketball over a bridge in 636 
NYC and then others play basketball in outdoor courtsÓ. 637 
The candidates are ÒbasketballÓ, ÒfootballÓ, ÒtennisÓ, it is 638 
easier to answer questions based on words directly. How-639 
ever, if the candidates are long phrases, for example the 640 
questions is ÒHe is .Ó, it would be beneficial to use sen-641 
tence descriptions. 642 


We quantitatively analysis how weight affect perfor-643 
mance and results is shown on Figure 6 We can see that 644 
sentences weigh more than phrases. We believe it is be-645 
cause our visual features represent more global abstraction, 646 
specific objects might be overlooked. 647 


6 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


648 
649 
650 
651 
652 
653 
654 
655 
656 
657 
658 
659 
660 
661 
662 
663 
664 
665 
666 
667 
668 
669 
670 
671 
672 
673 
674 
675 
676 
677 
678 
679 
680 
681 
682 
683 
684 
685 
686 
687 
688 
689 
690 
691 
692 
693 
694 
695 
696 
697 
698 
699 
700 
701 


Datasets Splits CNN Average Our model 
TACoS 
split 1 
split 2 
split 3 
average 
MPII-MD 
split 1 
split 2 
split 3 
average 
MEDTEST14 
split 1 
split 2 
split 3 
average 

Table 3. Comparison between CNN average and GRU average on 
present hard task. 

Split 1 Split 2 Split 3 Average 
TACoS 
MPII-MD 
MEDTEST14 

Table 4. Result of our model on task of describing the past on hard 
setting 

Our visual model outperforms a ConvNets model. We 
demonstrate our visual model can generate good video representations
 by comparing with a strong baseline -averaging
 frame level features from GoogLeNet model. We simply
 replace our visual features with representation from our 
encoder or GoogLeNet. The comparison is reasonable as 
both features are with same dimension of 1024 and we use 
the same transformation layer and same hyper parameters. 
We conduct comparisons on the task of describing the represent
 for hard setting, results are shown in Table 3. Our 
encoder-decoder model performs better than ConvNets as 
averaging all frames level features would loss temporal information
 across frames. 

5.2. Evaluation of inferring past and future 
We first show results of our model on hard setting for the 
task of describing the present in Table 4, 

Results of our model on past and future modeling are 
shown on Table 5. It shows our encoder is capable of reasoning
 context. We visualize part of the experiment results 
of our full model in Figure 8. 

6. Conclusion 
The ABSTRACT is to be in fully-justified italicized text, 
at the top of the left-hand column, below the author and affiliation
 information. Use the word ÒAbstractÓ as the title, 
in 12-point Times, boldface type, centered relative to the 
column, initially capitalized. The abstract is to be in 10point,
 single-spaced type. Leave two blank lines after the 
Abstract, then begin the main text. Look at previous CVPR 
abstracts to get a feel for style and length. The ABSTRACT 

Past Future 
TACoS 
Easy 
Hard 
average 
MPII-MD 
Easy 
Hard 
average 
MEDTEST14 
Easy 
Hard 
average 

Table 5. Result of our model on inferring past and future 

is to be in fully-justified italicized text, at the top of the 
left-hand column, below the author and affiliation information.
 Use the word ÒAbstractÓ as the title, in 12-point Times, 
boldface type, centered relative to the column, initially 

702 
703 
704 
705 
706 
707 
708 
709 
710 
711 
712 
713 
714 
715 
716 
717 
718 
719 
720 
721 
722 
723 
724 
725 
726 
727 
728 
729 
730 
731 
732 
733 
734 
735 
736 
737 
738 
739 
740 
741 
742 
743 
744 
745 
746 
747 
748 
749 
750 
751 
752 
753 
754 
755 


7 


CVPR 
CVPR 
#**** 
#**** 


CVPR 
2016 
Submission 
#****. 
CONFIDENTIAL 
REVIEW 
COPY. 
DO 
NOT 
DISTRIBUTE. 


772773774775776777778779780781782783784785786787788789790791826827828829830831832833834835836837838839840841842843844845
756 
810 
757 
811 
758 
812 
759 
813 
760 
814 
761 
815 
762 
816 
763 
817 
764 
818 
765 
819 
766 
820 
767 
821 
768 
822 
769 
823 
770 
824 
771 
825 


792 
846

Figure 8. Example result of our proposed 

793 
847 
794 
848 
795 
849 
796 
850 
797 
851 
798 
852 
799 
853 
800 
854 
801 
855 
802 
856 
803 
857 
804 
858 
805 
859 
806 
860 
807 
861 
808 
862 
809 
863 


8 



